Molecular chemistry induced by J-shock toward supernova remnant W51C

Shock waves from supernova remnants (SNRs) have strong influence on the physical and chemical properties of molecular clouds (MCs). Shocks propagating into magnetized MCs can be classified into "jump" J-shock and "continuous" C-shock. The molecular chemistry in the re-formed molecular gas behind J-shock is still not well understood, which will provide a comprehensive view of the chemical feedback of SNRs and the chemical effects of J-shock. We conducted a W-band (71.4-89.7 GHz) observation toward a re-formed molecular clump behind a J-shock induced by SNR W51C with the Yebes 40 m radio telescope to study the molecular chemistry in the re-formed molecular gas. Based on the local thermodynamic equilibrium (LTE) assumption, we estimate the column densities of HCO+, HCN, C2H and o-c-C3H2, and derive the maps of their abundance ratios with CO. The gas density is constrained by non-LTE analysis of the HCO+ J=1-0 line. We obtain the following abundance ratios: $N({\rm HCO^+})/N({\rm CO})\sim (1.0\text{--}4.0)\times 10^{-4}$, $N({\rm HCN})/N({\rm CO})\sim (1.8\text{--}5.3)\times 10^{-4}$, $N({\rm C_2H})/N({\rm CO})\sim (1.6\text{--}5.0)\times 10^{-3}$, and $N({o\text{-}c\text{-}{\rm C_3H_2}})/N({\rm CO})\sim (1.2\text{--}7.9)\times 10^{-4}$. The non-LTE analysis suggests that the gas density is $n_{\rm H_2}\gtrsim 10^4\rm \ cm^{-3}$. We find that the N(C2H)/N(CO) and N(o-c-C3H2)/N(CO) are higher than typical values in quiescent MCs and shocked MCs by 1-2 orders of magnitude, which can be qualitatively attributed to the abundant C+ and C at the earliest phase of molecular gas re-formation. The Paris-Durham shock code can reproduce, although not perfectly, the observed abundance ratios, especially the enhanced N(C2H)/N(CO) and N(o-c-C3H2)/N(CO), with J-shocks propagating in to both non-irradiated and irradiated molecular gas with a preshock density of $n_{\rm H}=2\times 10^3\rm \ cm^{-3}$.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

